SparseTIR: Composable Abstractions for Sparse Compilation in Deep Learning

Sparse tensors are rapidly becoming critical components of modern deep learning workloads. However, developing high-performance sparse operators can be difficult and tedious, and existing vendor libraries cannot satisfy the escalating demands from new operators. Sparse tensor compilers simplify the development of operators, but efficient sparse compilation for deep learning remains challenging because a single sparse format cannot maximize hardware efficiency, and single-shot compilers cannot keep up with latest hardware and system advances. In this paper, we observe that the key to addressing both these challenges is to leverage composable formats and composable transformations. We propose SparseTIR, a sparse tensor compilation abstraction that offers composable formats and composable transformations for deep learning workloads. SparseTIR constructs a search space over these composable components for performance tuning. With these improvements, SparseTIR obtains consistent performance speedups vs vendor libraries on GPUs for single operators: 1.20-2.34x for GNN operators, 1.05-2.98x for sparse attention operators, and 0.56-7.45x for sparse convolution operators. SparseTIR also accelerates end-to-end GNNs by 1.08-1.52x for GraphSAGE training, and 4.20-40.18x for RGCN inference.

==> figures/breakdown.dat <==
column-part     L1-hit-rate       L2-hit-rate     Duration
1               31.509028         24.765441       64.59   
2               32.783081         29.755018       53.34   
4               35.804372         50.529024       40.61   
8               37.735837         73.257527       30.63   
16              39.413452         88.846793       27.31   

==> figures/bsr-sddmm-3070.dat <==
Dataset Triton SparseTIR-CSR SparseTIR-BSR
Butterfly  1.0 0.08015499600733043 2.8849700309244866
Longformer  1.0 0.07978013349038084 2.979333813864716

==> figures/bsr-sddmm-v100.dat <==
Dataset Triton SparseTIR-CSR SparseTIR-BSR
Butterfly  1.0 0.07585283834890877 1.5636193613338953
Longformer  1.0 0.078689601186794 1.5024038350460431


==> figures/bsr-spmm-3070.dat <==
Dataset Triton SparseTIR-CSR SparseTIR-BSR
Butterfly  1.0 0.0487935060602691 1.0479196322665663
Longformer  1.0 0.04322666224506715 1.0891165569952095


==> figures/bsr-spmm-v100.dat <==
Dataset Triton SparseTIR-CSR SparseTIR-BSR
Butterfly  1.0 0.03867327865074555 1.6148921467273794
Longformer  1.0 0.05939250098890345 1.5894210642871973


==> figures/gnuplot-palettes/doc/overview.txt <==
1 1
2 2
3 3
4 4
5 5
6 6
7 7
8 8


==> figures/graphsage-e2e-3070.dat <==
Dataset         PyTorch+SparseTIR-SpMM
Cora 1.4695878197588241
Citeseer 1.3379062226831129
Pubmed 1.1890164532001823
PPI 1.0756119747020916
ogbn-arxiv 1.1434403482333728

==> figures/graphsage-e2e-v100.dat <==
Dataset         PyTorch+SparseTIR-SpMM
Cora 1.523426152397728
Citeseer 1.4865136458487844
Pubmed 1.5082671274318633
PPI 1.182842506066119
ogbn-arxiv 1.1231444807732816
Reddit 1.394642517348908


==> figures/rgcn-e2e-3070.dat <==
Dataset	PyG	DGL	Graphiler	SparseTIR(naive)	SparseTIR(hyb)	SparseTIR(hyb+TC)
AIFB 1.5564226868737212 0.9847355961597724 1 2.047782977159151 5.012841247643948 24.38082564466525
MUTAG 1.4691504544430256 0.3798953863963469 1 0.5986181356308296 1.6469250880982154 11.212015248359082
BGS 1.2755223338207866 0.4379197190836849 1 0.5189401091580155 1.0251964735494212 7.39755341975293
ogbn-biokg 1.6558491700522824 0.9821907053821793 1 0.9837393711822846 4.314992551314101 10.636038079618013
AM 1.0237483923374895 0.35375944899932416 1 0.4449983530929527 0.9087522689088043 4.203127891297189


==> figures/rgcn-e2e-mem.dat <==
Dataset	PyG	DGL	Graphiler	SparseTIR(naive)	SparseTIR(hyb)	SparseTIR(hyb+TC)
AIFB 15.4638671875 19.50732421875 19.669921875 0.88671875 0.88671875 1.330078125
MUTAG 49.4208984375 59.8125 63.47412109375 3.31591796875 3.31591796875 4.97412109375
BGS 212.2783203125 268.72314453125 274.38134765625 12.0 12.0 17.78662109375
ogbn-biokg 1212.0 164.73974609375 1774.61376953125 12.0 12.0 17.7236328125
AM 2304.4765625 2394.119140625 2546.15673828125 230.119140625 230.119140625 346.119140625

==> figures/rgcn-e2e-v100.dat <==
Dataset	PyG	DGL	Graphiler	SparseTIR(naive)	SparseTIR(hyb)	SparseTIR(hyb+TC)
AIFB 3.340236206274793 1.4403077329767218 1 7.821109664708159 19.84249143101971 40.17846298438403
MUTAG 1.5867116813524313 0.6162222717977918 1 1.3301710319985258 5.45347179655315 27.720201434678646
BGS 1.9738966555418116 0.6484701341479123 1 1.0219159213042257 2.52083569295333 17.790771787374577
ogbn-biokg 0.9463143761874604 0.4669997125925589 1 0.7545819392048195 3.088810061270558 8.575269384925463
AM 0.7536483785892054 0.1904541514020241 1 0.2856708546163548 0.8631481896194365 4.340911308253329


==> figures/sddmm-3070.dat <==
Dataset cuSPARSE Sputnik dgl dgSPARSE-csr dgSPARSE-coo TACO SparseTIR
Cora 0.2506209156355651 0.3567963207391779 1.0 1.1190340172714996 1.4004813348954406 0.6331308463766568 1.433313886916693 
Citeseer 0.20542042518723513 0.27013944314268185 1.0 1.0741640077863657 1.3425856587090657 0.6637487541129801 1.3467290070445195 
Pubmed 0.03234485678696151 0.05190651175066497 1.0 1.0866066031305486 1.3177357937152734 0.9098392684713976 1.3519698899531787 
PPI 0.05419489645719114 0.07563387976957532 1.0 1.4834221798456424 2.4502186703765143 1.1367266981402715 2.8468811946063175 
ogbn-arxiv 0.006123029759852766 0.007256382408400825 1.0 0.8802284460454012 0.9742661428485256 0.8355615488744544 1.3463231571611318 
ogbn-proteins 0.08774992749040317 0.4613042815785089 1.0 1.3134553301935346 1.875284364108972 1.1269434299306968 2.0397509175866633 
Reddit 0.04173011551395366 0.22718913320681305 1.0 1.2668603022011402 1.6616668354757407 1.1208811374502776 1.7486023888145477 


==> figures/sddmm-v100.dat <==
Dataset cuSPARSE Sputnik dgl dgSPARSE-csr dgSPARSE-coo TACO SparseTIR
Cora 0.2289275286545679 0.19086989156101714 1.0 0.9854224631379463 1.2905294904781022 0.2800054005424935 1.4676135044933307 
Citeseer 0.17515214910044305 0.12988821962836447 1.0 0.9288054501083364 1.227450468522909 0.27604126387964195 1.3700382032329292 
Pubmed 0.022478905091720607 0.01667129661670282 1.0 1.1407584136821023 1.563432140364057 0.43775317334489644 1.5244014836020465 
PPI 0.04169066325341424 0.025716709558914287 1.0 1.5253789021913395 1.9738047682450746 0.8456872146690807 2.309070019841405 
ogbn-arxiv 0.004157038072483144 0.0024505404923058746 1.0 0.880877334458054 1.1128554306378537 0.7184442944980887 1.5761679324964193 
ogbn-proteins 0.1188871022400101 0.18793450152315425 1.0 1.573495351597707 1.8552523265654959 1.009350858385689 2.1061649686460635 
Reddit 0.0623009209359531 0.09403900625652253 1.0 1.4252175505885165 1.705335244519518 0.9970234136297752 1.8735074291170686 


==> figures/sparseconv-3070.dat <==
sqrt_channel SparseTIR(TC) TorchSparse
32.0 3.4210023353061345 1
32.0 2.687626799210849 1
64.0 2.3987610131237176 1
128.0 1.6685452628739796 1
32.0 2.7139710224866853 1
32.0 2.5651549694586553 1
32.0 2.569520488446868 1
32.0 2.5716489132023903 1
32.0 2.5651778470603315 1
110.85125168440814 1.2604941607196605 1
45.254833995939045 1.718153372389173 1
96.0 1.2974843119348296 1
256.0 0.6965848343711475 1
64.0 1.655677202486355 1
64.0 1.6468795992870542 1
64.0 1.6512295187896648 1
181.01933598375618 0.8254845978155189 1
90.50966799187809 1.6718489943767054 1
181.01933598375618 1.229461850980592 1
128.0 1.3920942667996719 1
128.0 1.393149727541528 1
128.0 1.3945180076349937 1
96.0 1.3306244459351078 1
96.0 1.3277402170280699 1
96.0 1.3292837526556531 1
96.0 1.4739759020875371 1
96.0 1.4731850863840492 1
96.0 1.471958030976472 1
110.85125168440814 1.2150624624207746 1
110.85125168440814 1.3146477700608208 1
128.0 1.2301412796849958 1
128.0 1.232096530719541 1
128.0 1.2293189864934535 1
256.0 0.8598208817139293 1
256.0 0.8579875509391918 1
256.0 0.8592617342319793 1
156.76734353812338 1.0224264742486417 1
256.0 0.7466256639106955 1
256.0 0.7470866142859265 1
256.0 0.7473032966688953 1
313.53468707624677 0.6345207667351109 1


==> figures/sparseconv-v100.dat <==
sqrt_channel SparseTIR(TC) TorchSparse
32.0 7.446677838551626 1
32.0 6.058100816161106 1
64.0 5.7931528227467295 1
128.0 4.079832123569296 1
32.0 6.322780472013969 1
32.0 5.167935381452264 1
32.0 6.266307531841023 1
32.0 5.33521309781135 1
32.0 5.187306619431648 1
110.85125168440814 1.8783854558358801 1
45.254833995939045 1.7463585852192243 1
96.0 1.6527662065119353 1
256.0 1.3048755014622577 1
181.01933598375618 1.267936053656358 1
64.0 1.6266954634410489 1
64.0 1.6202663057308253 1
64.0 1.6207337116642007 1
90.50966799187809 1.4760834575408646 1
181.01933598375618 1.1395407622876401 1
128.0 1.2397822351589929 1
128.0 1.3640333658208286 1
128.0 1.3189528763321356 1
96.0 1.0301921026476273 1
96.0 1.0308405767822257 1
96.0 1.030652646454582 1
96.0 1.0853997595402414 1
96.0 1.0870483778534998 1
96.0 1.0844156822982263 1
110.85125168440814 1.0510647540397389 1
110.85125168440814 1.1074797175243642 1
128.0 1.006700568489489 1
128.0 1.0077520311293038 1
128.0 1.0088707154239371 1
256.0 0.7826993814583181 1
256.0 0.7825872655208447 1
256.0 0.7813090370895311 1
156.76734353812338 0.8469617018321463 1
256.0 0.6224629705372777 1
256.0 0.6226770002986377 1
256.0 0.6220024976864872 1
313.53468707624677 0.5592439232774349 1


==> figures/spmm-3070.dat <==
Dataset         cuSPARSE        Sputnik         dgSPARSE        TACO          SparseTIR(no-hyb)   SparseTIR(hyb)
Cora 1.0 1.6358936088315335 1.1757394749427752 0.7623585897919649 1.1124595064648122 1.911405902768121 
Citeseer 1.0 1.7088909080767096 1.3086759109544357 0.7642733201741931 1.437708062225525 1.8448100419148337 
Pubmed 1.0 1.3731221073776279 1.3250545111360044 1.1012189901527185 1.5929531454250496 1.6294789013381776 
PPI 1.0 1.1053696220391167 1.0526827489178425 0.5917433610103254 1.120000821665105 1.1990129393858004 
ogbn-arxiv 1.0 0.9296051346372387 1.029131669954438 1.0565240235735855 0.6288929855055245 1.2850375086232597 
ogbn-proteins 1.0 1.6584078660478108 1.3855913037682195 0.6458500754716195 1.5687071515786812 1.4794781270109525 
Reddit 1.0 0.7995966146579903 0.8063169887678355 0.7488043966734081 0.7235490286570397 1.6037629510121787 

==> figures/spmm-v100.dat <==
Dataset cuSPARSE Sputnik dgSPARSE TACO SparseTIR(no-hyb) SparseTIR(hyb)
Cora 1.0 1.5082282843200967 1.2573752116233503 0.3945804479394418 1.2039625676665273 2.337180459141543 
Citeseer 1.0 1.6846458613467743 1.4483976620482426 0.3819020418550828 1.5384682014704052 2.2698686864317903 
Pubmed 1.0 1.1764313197862142 1.20869366913729 0.48429407583148626 1.4915337057479943 1.6389809810424494 
PPI 1.0 1.0463811462501724 1.0716780799158458 0.44030400347196846 1.1493307338939502 1.2206291630800354 
ogbn-arxiv 1.0 0.6525812662330109 1.0242608471139405 0.7646701041906288 0.4378714597347373 1.4432663100006997 
ogbn-proteins 1.0 1.2533489830855418 1.2826312036923033 0.4752728698725367 1.3202566199985881 1.3255989851718188 
Reddit 1.0 1.0076287473406385 0.9310276867018982 0.5599898574106638 0.8060060280950323 1.539766600135824 


==> figures/structured-3070.dat <==
density	SparseTIR(BSR)	SparseTIR(DBSR)	cuBLAS	Triton
0.4305555555555556 0.7403797654454018 0.7285669324164485 1 0.5644339380925527
0.4513888888888889 0.6838081311879327 0.69624976560836 1 0.49808928889601234
0.4375 0.7117192923475544 0.722734819633645 1 0.5299854151341838
0.4236111111111111 1.2750222335936805 1.292099186461489 1 1.1449145183464635
0.2135416666666666 1.8311292660477991 2.508783502533836 1 1.7911886937641694
0.16796875 3.150115630840341 3.0723602915832204 1 2.649820542785444
0.6458333333333334 0.5838581741756811 0.5684087437697355 1 0.4109592965852189
0.6770833333333334 0.5679188703908986 0.5717694640873175 1 0.4078076107441429
0.4166666666666667 0.5873792825251126 0.5968177853421262 1 0.4250386721288374
0.3958333333333333 1.3102383940134235 1.2469394550644706 1 1.1581020217830915
0.12890625 2.304276873780573 3.579830233459925 1 1.9613163576460655
0.09765625 4.259886118518058 4.2164324575536245 1 3.8179440376893554
0.6180555555555556 0.8091168190633538 0.8142447342983852 1 0.6136002147588461
0.6736111111111112 0.7230580061183796 0.7275073243453039 1 0.5576242235283428
0.4583333333333333 0.765302365442814 0.7826979504650399 1 0.5630696816271274
0.4236111111111111 1.2501856655387227 1.300117728770014 1 1.1267465918641513
0.1501736111111111 2.17946457439136 3.32075541315272 1 2.029801560988673
0.1050347222222222 4.203123233387625 4.320501496949178 1 3.3027727047607245
0.4166666666666667 0.7551977584734236 0.733361675067656 1 0.5674075824030771
0.4635416666666667 0.7393494004944587 0.7488074053917283 1 0.5659999489429037
0.3541666666666667 0.8995089410354763 0.9098825763875406 1 0.6573040835618777
0.3333333333333333 1.3228759131861911 1.420512978870084 1 1.1955561334882059
0.1046006944444444 2.50107053296119 3.962475148341219 1 2.2513532248919907
0.0768229166666666 4.933642067881622 5.3642299014062225 1 4.3852182093789605
0.4166666666666667 0.8810567625332478 0.9038450102791001 1 0.6605933483798904
0.4479166666666667 0.7811136921028857 0.7471394962624972 1 0.5690168654541037
0.375 0.7309372080991533 0.6959908202041626 1 0.5384932153500394
0.3333333333333333 1.2183307952375302 1.3876318427076237 1 1.0844341201998857
0.1015625 2.6027810701602876 3.7677531820655648 1 2.2688529187576743
0.0772569444444444 4.76247315418896 5.533297892468899 1 3.8939473919578114
0.21875 1.1298428922013248 1.0964431960132792 1 0.848220791888144
0.265625 0.9308111503433609 0.958232531121077 1 0.70320671034986
0.25 0.9782009101443057 1.0152047026344801 1 0.732891723287123
0.2604166666666667 1.4378114098570516 1.47565700121255 1 1.202616767773658
0.0855034722222222 2.81969369359576 4.448984256374805 1 2.378416957917351
0.0694444444444444 5.312912430724522 5.869745577872811 1 4.1026330252994265
0.1666666666666666 1.2030324909747296 1.1476825381431244 1 0.9299215744930658
0.2291666666666666 0.8974434621034515 0.8944159628124141 1 0.6744845162972202
0.2083333333333333 0.7725943036551887 0.745524344596275 1 0.5776558130600624
0.1875 1.325804224193877 1.4943805099897713 1 1.238849466769765
0.0855034722222222 2.947406882063552 4.565532682594007 1 2.423501571114902
0.0733506944444444 5.219429286889158 5.416995700402578 1 3.9557132378935345
0.1958333333333333 1.1696913596338867 1.1595085404075707 1 0.8500668059416183
0.2541666666666666 1.0962763183823245 1.0616395792792537 1 0.8248769982402518
0.25 0.9645266984310834 0.9591135369864756 1 0.7139682237449007
0.2333333333333333 1.445474986758088 1.6599337740912243 1 1.2901384074709148
0.0729166666666666 2.9952860212149495 4.674729295844244 1 2.8156391010662034
0.0568576388888888 5.751698322722538 6.248915363475333 1 4.497851641515389
0.1527777777777778 1.231773798006192 1.2662902606523387 1 0.9406773578327885
0.1597222222222222 1.3025569186061852 1.2455583578350986 1 0.975344703704075
0.1597222222222222 1.1588494401691813 1.1172152717172577 1 0.8809007027833076
0.1319444444444444 1.483794294922264 1.6581096883553954 1 1.256232561399368
0.0147569444444444 3.747299650506625 5.444732894853609 1 2.934226852009314
0.0108506944444444 10.38580631051492 11.710978746083745 1 9.84228084185731
0.2291666666666666 1.0709874601761977 1.1075349111979282 1 0.8115181781898178
0.2447916666666666 1.1906605896470963 1.1532241714600946 1 0.8537314779709633
0.0677083333333333 1.6573943368786013 1.6874443127104117 1 1.3530694926711722
0.0572916666666666 1.542635586334433 1.8135423921848213 1 1.3540177720095246
0.0095486111111111 4.102361750576824 6.414755458123192 1 3.406320929298679
0.0052083333333333 10.53490089275981 13.273105879723733 1 10.261978244603277
0.1597222222222222 1.2157994362254734 1.1890467342143094 1 0.9288180096347196
0.1527777777777778 1.1801071646665537 1.1207897680576173 1 0.8941444149613021
0.0694444444444444 1.667424300720088 1.7625536562768866 1 1.3983507296757105
0.1041666666666666 1.5072727581497563 1.6806695061082593 1 1.3194284459145598
0.0299479166666666 3.7035263707268364 5.236721872287156 1 2.848111452765906
0.0186631944444444 8.907985398344799 9.596141551048309 1 7.692435254953005
0.1388888888888889 1.2468071020502862 1.2121005455435891 1 0.9241266016639915
0.1180555555555555 1.2603046200176844 1.3045470265290378 1 1.010977332055094
0.0416666666666666 1.958337456200942 2.052506600528555 1 1.593387857800824
0.0555555555555555 1.5118139748805492 1.7860878807700462 1 1.377730325896257
0.0347222222222222 3.5692207552673376 5.254657320958669 1 2.8244969883724282
0.0234375 9.449114010328564 9.051957791163586 1 8.62707238806808


==> figures/structured-v100.dat <==
density	SparseTIR(BSR)	SparseTIR(DBSR)	cuBLAS	Triton
0.4305555555555556 0.6498316248282524 0.6970654405830217 1 0.5273224264374683
0.4513888888888889 0.6826454355959052 0.6832519555752846 1 0.5042623395472402
0.4375 0.7300613786583017 0.7297169824271895 1 0.5269073816583538
0.4236111111111111 1.2726269417610276 1.2614879670575854 1 1.0368706053186365
0.2135416666666666 1.0906048046193215 1.5080992839976073 1 0.9373329618862893
0.16796875 1.8375598963612483 1.8275392260652898 1 1.4487977320086443
0.6458333333333334 0.6625415755043684 0.6587790130109806 1 0.4733084756631414
0.6770833333333334 0.668398673314929 0.6671382088999264 1 0.480475417762281
0.4166666666666667 0.6956305507853004 0.6881139312793647 1 0.4905461285719626
0.3958333333333333 1.2233127478791526 1.220318133899443 1 1.0040282469125428
0.12890625 1.2879773599367856 1.9316925953016832 1 0.9695485822805328
0.09765625 2.6022619245388605 2.6370580253263416 1 2.2230274562712062
0.6180555555555556 0.8696629780697327 0.860956592019657 1 0.6404634607398575
0.6736111111111112 0.7701553282228568 0.7740313285480608 1 0.5633700667069473
0.4583333333333333 0.7961915434308295 0.7949640913166351 1 0.5757350084010622
0.4236111111111111 1.1586346985951748 1.1970955229839908 1 0.9505765364034214
0.1501736111111111 1.2963279197213142 1.9545063743085027 1 0.9642177078144449
0.1050347222222222 2.431229740729223 2.4819276905324097 1 1.9094471491866887
0.4166666666666667 0.7915465401330424 0.7969051850078313 1 0.5881513671926338
0.4635416666666667 0.8230884951593146 0.8280543615419719 1 0.5973884800102822
0.3541666666666667 0.9775280077002105 0.9845145405925501 1 0.7412556165374667
0.3333333333333333 1.2093024987247991 1.246404596758589 1 0.9622501826562806
0.1046006944444444 1.5052911303685006 1.9705626110292171 1 1.113775362151133
0.0768229166666666 2.6835509157435697 2.9910563477948324 1 2.1421139120006676
0.4166666666666667 1.0471910611446855 1.04172872849794 1 0.7783963624265254
0.4479166666666667 0.8888185717522781 0.893333260188793 1 0.65441867674178
0.375 0.8381293724443621 0.818501080424244 1 0.616674011093989
0.3333333333333333 1.0984681184814764 1.1797882726496005 1 0.9219466493264126
0.1015625 1.4168994792231742 1.920420786230769 1 1.1602644961570334
0.0772569444444444 2.64819409707734 3.0186122722172506 1 2.2620453065158332
0.21875 1.2129697570543199 1.1867338884027008 1 0.9304691532701692
0.265625 1.029981287471922 1.0104166120988474 1 0.7641333910891951
0.25 1.071848413914996 1.086755016149553 1 0.8107707356248154
0.2604166666666667 1.214883732735458 1.3450050247001346 1 1.0356860204888017
0.0855034722222222 1.6428827632172704 2.3319691998102665 1 1.358462453042859
0.0694444444444444 2.8987554446587933 3.1200463948239 1 2.385918233018719
0.1666666666666666 1.367804898565174 1.3598447948630805 1 1.0377498897464814
0.2291666666666666 1.0638298725193833 1.0526317804974623 1 0.7932012049645489
0.2083333333333333 0.917593233025996 0.917593233025996 1 0.6465437817762596
0.1875 1.2363181575176927 1.321808390016517 1 1.0995572652623629
0.0855034722222222 1.6615610021902847 2.5240994919628434 1 1.3419732909163256
0.0733506944444444 2.85539003785809 2.8148345332029243 1 2.3265218772223317
0.1958333333333333 1.2733916970053192 1.2942051464837339 1 0.9965674380929629
0.2541666666666666 1.1840489884708083 1.2206604720897367 1 0.9348762568209675
0.25 1.0469878906813679 1.083541050414122 1 0.7896409682311573
0.2333333333333333 1.4005822530840866 1.4719675837914923 1 1.1090630019203496
0.0729166666666666 1.776136767643792 2.4464671237576088 1 1.702048554895748
0.0568576388888888 3.36500931072904 3.485658797897004 1 2.4777575012243274
0.1527777777777778 1.2869126844673764 1.2698675661228265 1 0.9672130057042371
0.1597222222222222 1.3056731442554788 1.2649714102301837 1 0.9922779574787209
0.1597222222222222 1.1666666780982224 1.1579341563987746 1 0.8725324506977459
0.1319444444444444 1.3912516106787844 1.4512038296061378 1 1.1553987051767527
0.0147569444444444 2.3300920442202537 2.7101187128744932 1 1.743776092238292
0.0108506944444444 6.182869689311779 6.475151116677608 1 5.2218960804067915
0.2291666666666666 1.200435870579361 1.2217295699118413 1 0.8769232075666894
0.2447916666666666 1.251137972409334 1.2626340207725617 1 0.9358682391048014
0.0677083333333333 1.8309391180273877 1.8472685756928666 1 1.4186641674254852
0.0572916666666666 1.4678693050968266 1.6034484187672187 1 1.1532330241480948
0.0095486111111111 2.6746916530073435 3.212270660472717 1 2.0508781435922288
0.0052083333333333 6.529914936146648 7.149732860250261 1 5.695421521785314
0.1597222222222222 1.2127157345929025 1.2449636275425195 1 0.9136604042953572
0.1527777777777778 1.1643939175752585 1.1961090046065002 1 0.8577009232183463
0.0694444444444444 1.6832972001572875 1.7696692986355111 1 1.4710901384225035
0.1041666666666666 1.2682118773174056 1.3826716184333427 1 1.2006270286626783
0.0299479166666666 2.181207766926634 2.619458745437741 1 1.6106194724454324
0.0186631944444444 4.898351149544596 5.403030271015687 1 4.169134825963256
0.1388888888888889 1.186635905910758 1.1830016138307835 1 0.921837726185238
0.1180555555555555 1.292724066342627 1.3093400809987923 1 1.021390515428214
0.0416666666666666 1.966709466873104 1.9200001637090662 1 1.651613223741502
0.0555555555555555 1.4165636411896165 1.5300400396243579 1 1.245652022617163
0.0347222222222222 2.1529744341809303 2.622196713831733 1 1.6414686644033827
0.0234375 5.562499863812677 5.4881815205969495 1 4.568006079687611


==> figures/unstructured-3070.dat <==
density	    SparseTIR(BSR) SparseTIR(SR-BCRS)	    cuSPARSE cuBLAS
0.0050014919704861 0.9684423488922101 1.0395882838716188 0.7973882755930433 1
0.0050014919704861 0.9803393459792843 1.182842324684041 0.8108044828086195 1
0.0058458116319444 0.9569349073639881 1.3344640926451652 0.8635488015315262 1
0.0060543484157986 1.0290728127164035 2.8526576842468296 1.0815782812327117 1
0.1627294752332899 0.6801511463910492 0.4065264092113601 0.199888813569507 1
0.1212387084960937 0.7862560841460209 0.4877965414928778 0.24638827486148487 1
0.0323944091796875 0.8598735784363798 0.7075173287848886 0.6144851259911559 1
0.0329115125868055 0.8986255677888413 0.7115801776907296 0.6106054112560049 1
0.0226016574435763 0.9235420178493858 0.9240627258278195 0.68115017869955 1
0.0258399115668402 1.1398076702733797 1.8022275529752299 0.7891191254348602 1
0.1773418850368923 0.6816060053543096 0.39204875557189156 0.18359814816046005 1
0.1206669277615017 0.7860804841188939 0.48833215327942897 0.24882317043293084 1
0.0288441975911458 1.1275274051754527 0.7288604917707219 0.618456853709952 1
0.0293799506293402 1.1118217143551863 0.7440855749255211 0.620577203592496 1
0.0186496310763888 1.014475292128229 0.8999150948316065 0.7635425116109308 1
0.0196533203125 1.2120938351651585 2.0921001786831983 0.8532429930057085 1
0.1697747972276475 0.681298513859285 0.4018097989454688 0.19012288815263642 1
0.1132952372233073 0.7866325986082887 0.5187997657101376 0.2698203579111835 1
0.0390896267361111 0.8357629555205645 0.7451847584608804 0.580753992268355 1
0.0426432291666666 0.8252955587465529 0.7203309458759304 0.5571134360845469 1
0.031463623046875 0.8368027566258298 0.8530901217157326 0.6737899373450122 1
0.0323248969184027 1.1454294393676503 1.4832139749919255 0.7640150188194293 1
0.1587795681423611 0.6829331011456745 0.4168389015859855 0.2010350710291638 1
0.1015387641059027 0.7883835898152073 0.5714911716742489 0.3138264904584254 1
0.0224439832899305 1.155304887730995 0.8077249520668464 0.5853982869458545 1
0.0254770914713541 1.0916811818740553 0.7704308311215 0.5770525741674843 1
0.0255584716796875 1.0212020729224502 0.876089650987134 0.5753564160732721 1
0.0252702501085069 1.2685962230939898 1.6368315853978261 0.7962479825260588 1
0.1420343187120225 0.6820607898369367 0.4512683490201688 0.2218995749633616 1
0.0843026902940538 0.7868314751864149 0.6740068897708111 0.3941826247207882 1
0.0147908528645833 0.9163718604539082 1.2659777306612139 0.695373569191715 1
0.0197465684678819 0.9091669289790577 1.0987750213719991 0.6787722509181543 1
0.0224405924479166 0.9136629129172471 0.9952004570491818 0.5932977051164994 1
0.0219862196180555 1.3141395802755427 1.7214247827781837 0.7944985552923901 1
0.1282327440049913 0.6829575483248345 0.47713520258957987 0.24493431780999522 1
0.0736957126193576 0.7873234786943988 0.7283612607914861 0.4548307159178114 1
0.0132378472222222 0.8392120527933542 1.6208107905086218 0.7871065124925596 1
0.0160319010416666 0.8276517005310406 1.454626531298116 0.7716628358960158 1
0.01397705078125 0.835465100016037 1.3035166259296838 0.7860139237320556 1
0.0133293999565972 1.1492332271042958 2.233660717522653 1.0215619514638208 1
0.1045468648274739 0.6831495013298667 0.5324962890738537 0.2877500493632032 1
0.0601289537217882 0.7881862917753231 0.9042048647020025 0.5737833484652043 1
0.0134226481119791 0.9247075820204667 1.2206768379412978 0.6212650948206029 1
0.0179918077256944 0.9069822031136746 1.0637840349160712 0.622628636538255 1
0.0216606987847222 0.9252237176949 0.9825437970066736 0.6639361221296158 1
0.0179358588324652 1.2855327166738486 1.8975821878074453 0.9630647699521689 1
0.0732209947374132 0.6821035352677297 0.6613843515557992 0.38910816504430046 1
0.043609619140625 0.786511267307828 1.2089648375559825 0.7993753557255368 1
0.0101318359375 0.9445565796931653 1.3318141759009001 0.5817027286648838 1
0.0123816596137152 0.9334876113997261 1.1791938947970848 0.5772451166744226 1
0.0105116102430555 0.9328807164600308 1.1750438924749487 0.6239004915311512 1
0.0090467664930555 1.3079775489382826 2.5598384605989213 1.0697770807969806 1
0.0455411275227864 0.6829901222281385 0.8955421333295397 0.543822775632196 1
0.0283673604329427 0.7862439246196141 1.4373563397017348 1.0922286481809356 1
0.0222642686631944 1.261902543376026 0.7482967704190076 0.6364505047962608 1
0.0205569797092013 1.2471095128439038 0.856425840306358 0.6421613292608633 1
0.0050014919704861 1.2402439850663167 0.8869046889309669 0.7679831485024659 1
0.0050014919704861 2.1373532338339603 3.279879334191193 1.1203003103057765 1
0.0126707288953993 0.7365507648896148 1.8099144135615524 1.006007812731979 1
0.0078489515516493 0.82149061182877 3.5415248859700745 2.316168380351247 1
0.0147416856553819 1.0045471606179035 1.017916962847278 0.5705910030925029 1
0.0142228868272569 0.9902812703423624 1.20970496796609 0.5654889755150208 1
0.0050014919704861 1.0125672380244815 1.05264266375887 0.6426859236624058 1
0.0050014919704861 1.57216967188034 3.3549099036092263 1.1202911384639653 1
0.0111859639485677 0.7791020102970085 1.989499854328447 1.08817814498202 1
0.0061874389648437 0.8760729813352915 3.088980190359589 2.2049158928125183 1
0.0061764187282986 1.272192599770778 1.2396114810818057 0.6878768681051786 1
0.00732421875 1.219901842715438 1.150178508943775 0.6831976249970886 1
0.0050014919704861 1.1497343567914022 1.2209782843887393 0.7140943243381364 1
0.0050014919704861 1.5077220733880812 3.2552025244939506 1.0590805389333737 1
0.0072424146864149 0.8072647481543302 2.8065363122140554 1.2422224509998603 1
0.0050002204047309 0.872585160296626 4.152012956616679 2.6623453968147697 1


==> figures/unstructured-density.dat <==
density	SR-BCRS(8,32)	BSR(16)	BSR(32)
0.00500149	0.04361979	0.38585069	0.53645833
0.00500149	0.04296875	0.42404514	0.55729167
0.00584581	0.05034722	0.43663194	0.67013889
0.00605435	0.0390625	0.42795139	0.69444444
0.16272948	0.76220703	1	1
0.12123871	0.53271484	1	1
0.03239441	0.16102431	0.44748264	0.58333333
0.03291151	0.16232639	0.44010417	0.55902778
0.02260166	0.15082465	0.50651042	0.63888889
0.02583991	0.13216146	0.52604167	0.63020833
0.17734189	0.79161241	1	1
0.12066693	0.52707248	1	1
0.0288442	0.14301215	0.43880208	0.46354167
0.02937995	0.14322917	0.43142361	0.46701389
0.01864963	0.12543403	0.42100694	0.57291667
0.01965332	0.1030816	0.43098958	0.59722222
0.1697748	0.77669271	1	1
0.11329524	0.49782986	1	1
0.03908963	0.20334201	0.56423611	0.59201389
0.04264323	0.22005208	0.57769097	0.60416667
0.03146362	0.20095486	0.60373264	0.65104167
0.0323249	0.17925347	0.60894097	0.64930556
0.15877957	0.74902344	1	1
0.10153876	0.45507813	1	1
0.02244398	0.12196181	0.35980903	0.44618056
0.02547709	0.13693576	0.37673611	0.45659722
0.02555847	0.15820313	0.46571181	0.53819444
0.02527025	0.15386285	0.47569444	0.54166667
0.14203432	0.70252821	1	1
0.08430269	0.39013672	1	1
0.01479085	0.10329861	0.46657986	0.49826389
0.01974657	0.13259549	0.47265625	0.5
0.02244059	0.15039063	0.49913194	0.50347222
0.02198622	0.13932292	0.50217014	0.50868056
0.12823274	0.6609158	1	1
0.07369571	0.35693359	1	1
0.01323785	0.09678819	0.56597222	0.58333333
0.0160319	0.11545139	0.57465278	0.58333333
0.01397705	0.10329861	0.54427083	0.58506944
0.0133294	0.0922309	0.54774306	0.58854167
0.10454686	0.5804579	1	1
0.06012895	0.29101563	0.99989149	1
0.01342265	0.09461806	0.41493056	0.42013889
0.01799181	0.12261285	0.41623264	0.41666667
0.0216607	0.14192708	0.42230903	0.44097222
0.01793586	0.11979167	0.42534722	0.45833333
0.07322099	0.45551215	0.99967448	1
0.04360962	0.21343316	0.99663628	1
0.01013184	0.0718316	0.35373264	0.40104167
0.01238166	0.08485243	0.36414931	0.40277778
0.01051161	0.07682292	0.37109375	0.42013889
0.00904677	0.06662326	0.38932292	0.47569444
0.04554113	0.31271701	0.97884115	1
0.02836736	0.14029948	0.96495226	1
0.02226427	0.1156684	0.23871528	0.25
0.02055698	0.10872396	0.23567708	0.25
0.00500149	0.03580729	0.20659722	0.21006944
0.00500149	0.03537326	0.20529514	0.21354167
0.01267073	0.10546875	0.70236545	0.95659722
0.00784895	0.0422092	0.61512587	0.94097222
0.01474169	0.09895833	0.37673611	0.42013889
0.01422289	0.09505208	0.3828125	0.41840278
0.00500149	0.04101563	0.32942708	0.39756944
0.00500149	0.03407118	0.32378472	0.40104167
0.01118596	0.09337023	0.62174479	0.91449653
0.00618744	0.03396267	0.51475694	0.84765625
0.00617642	0.04166667	0.21701389	0.34548611
0.00732422	0.04796007	0.24131944	0.36631944
0.00500149	0.03819444	0.26388889	0.40798611
0.00500149	0.03776042	0.27647569	0.39583333
0.00724241	0.06304253	0.5485026	0.84418403
0.00500022	0.0305447	0.49403212	0.82378472

==> figures/unstructured-v100.dat <==
density	    SparseTIR(BSR) SparseTIR(SR-BCRS)	    cuSPARSE cuBLAS
0.0050014919704861 0.8253188913792628 0.8985142293449758 0.566202889662367 1
0.0050014919704861 0.8594927338605981 1.1266847002135947 0.5847516771897177 1
0.0058458116319444 0.8600682462489525 1.292307689437492 0.6259314527409705 1
0.0060543484157986 1.0353908723858367 2.4618390479318024 0.9056874915860261 1
0.1627294752332899 0.46941925395667555 0.3841422379823007 0.16021789979260612 1
0.1212387084960937 0.5378345774625565 0.5051984930102325 0.18686196742861913 1
0.0323944091796875 0.8760875789183651 0.6715581206908205 0.5588365978756913 1
0.0329115125868055 0.9058101517205261 0.6800323682489549 0.5427026745555343 1
0.0226016574435763 0.874999904997079 0.8478407876003836 0.6551094300370517 1
0.0258399115668402 1.1367522647362316 1.8872293081455234 0.8177992631739548 1
0.1773418850368923 0.4685472715496957 0.3734306720734945 0.14535291717798993 1
0.1206669277615017 0.5450286691021163 0.5056233438531355 0.1894945744081534 1
0.0288441975911458 1.0043912077959913 0.6923499038548553 0.5578713725175124 1
0.0293799506293402 1.0103959513552283 0.7025298161015497 0.5562403670234624 1
0.0186496310763888 0.89322448735183 0.8489548721322723 0.5769935606775514 1
0.0196533203125 1.2329100275335285 1.942307536240571 0.8487396052382746 1
0.1697747972276475 0.47083682141699007 0.3758328568280464 0.15021206653665925 1
0.1132952372233073 0.5431270695786462 0.5127565130843703 0.20521280335942427 1
0.0390896267361111 0.8679958357712089 0.7102671842045205 0.4628780471571374 1
0.0426432291666666 0.8658409402478627 0.6775234620237632 0.49275644777993843 1
0.031463623046875 0.8744782976436811 0.8189514896641593 0.6211410153959548 1
0.0323248969184027 1.183988652094768 1.6671060859409645 0.7788727754912008 1
0.1587795681423611 0.46929330171760847 0.3865119163768481 0.16095115734026086 1
0.1015387641059027 0.5414856041563032 0.5492567746021885 0.23605606468954304 1
0.0224439832899305 0.937686577927582 0.7566996973061657 0.4801299204725564 1
0.0254770914713541 0.89526184667934 0.7303109843075276 0.4742404114300778 1
0.0255584716796875 0.8730103152428034 0.820487758882109 0.47965775198240374 1
0.0252702501085069 1.3221757549067807 1.771548472842601 0.8154838834602814 1
0.1420343187120225 0.4698732736463546 0.4155205271931207 0.1762887397370983 1
0.0843026902940538 0.5391567076991253 0.6096730833266493 0.2963903532321147 1
0.0147908528645833 0.8742203509615837 1.1889725873511314 0.48398232136394354 1
0.0197465684678819 0.868638134973009 1.053377703120157 0.4731222928520553 1
0.0224405924479166 0.857923444649107 0.9366143914073152 0.48067349942081816 1
0.0219862196180555 1.326304669529295 1.8391813695569388 0.8311859902108664 1
0.1282327440049913 0.47090332636188315 0.43814093450494246 0.19518444602515392 1
0.0736957126193576 0.5386470813784698 0.6305447071583385 0.340968359282413 1
0.0132378472222222 0.8640108174888553 1.524848332113512 0.5634937680569818 1
0.0160319010416666 0.8662309766121029 1.3521201185203895 0.5749828460287946 1
0.01397705078125 0.8565573388582219 1.2514969902259272 0.5593219713300666 1
0.0133293999565972 1.1802433732920616 2.2650495037288083 0.8750433201702331 1
0.1045468648274739 0.46895269293968384 0.48941420610826936 0.22923586841335544 1
0.0601289537217882 0.5408627055049937 0.7453709851694263 0.42539328669536963 1
0.0134226481119791 1.0015943164586572 1.1527522185203647 0.4238488885725483 1
0.0179918077256944 0.9921197196004288 0.9866771139765107 0.42823125194350403 1
0.0216606987847222 0.9745271294776361 0.921869382068177 0.482791560863278 1
0.0179358588324652 1.1907457425950063 2.032231874966102 0.8517393250928145 1
0.0732209947374132 0.4690237437255087 0.6014540181126616 0.3028689154604726 1
0.043609619140625 0.5417427005617746 0.8464459706895362 0.5536342763476435 1
0.0101318359375 1.0023981291306663 1.296123954492362 0.37522438011760717 1
0.0123816596137152 1.0043930342577347 1.1108656332493252 0.3766661446981675 1
0.0105116102430555 0.9956486722708519 1.1378841617917013 0.41782868814620333 1
0.0090467664930555 1.2933606609250414 2.4493176972338326 0.8805184157356455 1
0.0455411275227864 0.4681004127110785 0.7898939496734722 0.40714216639625167 1
0.0283673604329427 0.5435819921846388 0.9640093470584489 0.7195433493642203 1
0.0222642686631944 1.1127819373453418 0.7219512324972475 0.5631154305097599 1
0.0205569797092013 1.107597744325161 0.8098906865767109 0.5647111403206576 1
0.0050014919704861 1.1029347239346923 0.8697753852989991 0.5525565445504762 1
0.0050014919704861 2.0801649597732914 2.537298547357084 0.9301551747224723 1
0.0126707288953993 0.47058825962975503 1.146310886791974 0.7275052604466158 1
0.0078489515516493 0.5699967859800144 2.1722876472062147 1.5486672373051722 1
0.0147416856553819 1.0116326318123514 0.9897959540618034 0.37552113126191583 1
0.0142228868272569 1.001993635712539 1.1253919217963206 0.37625390160822686 1
0.0050014919704861 1.001589880749905 1.0100201175147483 0.4374999407881098 1
0.0050014919704861 1.5614142484188855 3.0398549817244365 0.9209659399716186 1
0.0111859639485677 0.46966878500471876 1.271224636079784 0.7819717781394863 1
0.0061874389648437 0.5866080932127615 1.8823527225796692 1.4427644984352956 1
0.0061764187282986 1.0015955157807688 1.2020103968871192 0.45546884295182694 1
0.00732421875 0.995646950198199 1.0844825634200015 0.44872471566087707 1
0.0050014919704861 1.0048115704663756 1.15911185860007 0.48518870720673324 1
0.0050014919704861 1.488495402947431 2.9269138768727823 0.9121475420131672 1
0.0072424146864149 0.48351066674788834 1.9389930854349946 0.9269835425783396 1
0.0050002204047309 0.5890577570409951 2.460230075814647 1.614665159953607 1

